Asynchronous Coded Caching with Uncoded Prefetching

Coded caching is a technique that promises huge reductions in network traffic in content-delivery networks. However, the original formulation and several subsequent contributions in the area, assume that the file requests from the users are synchronized, i.e., they arrive at the server at the same time. In this work we formulate and study the coded caching problem when the file requests from the users arrive at different times. We assume that each user also has a prescribed deadline by which they want their request to be completed. In the offline case, we assume that the server knows the arrival times before starting transmission and in the online case, the user requests are revealed to the server over time. We present a linear programming formulation for the offline case that minimizes the overall rate subject to constraint that each user meets his/her deadline. While the online case is much harder, we introduce a novel heuristic for the online case and show that under certain conditions, with high probability the request of each user can be satisfied with her/his deadline. Our simulation results indicate that in the presence of mild asynchronism, much of the benefit of coded caching can still be leveraged.

==> Journal_Cent_K6_t2_high_Mar13.txt <==
lam	onPro	onNPro	onNF	offPro	onRate	offRate	onGain	onNGain	offGain
0.0	0.9800	0.0000	0.7602	1.0000	20.0000	20.0000	3.0000	0.0000	3.0000
0.2	1.0000	0.0000	0.7889	1.0000	20.0900	20.0250	2.9866	0.0000	2.9963
0.4	0.9550	0.0000	0.8240	1.0000	21.1832	21.0150	2.8324	0.0000	2.8551
0.6	0.8600	0.0000	0.8384	1.0000	22.6337	23.1050	2.6509	0.0000	2.5968
0.8	0.7650	0.0000	0.8633	1.0000	24.8824	25.7550	2.4113	0.0000	2.3296
1.0	0.7100	0.0000	0.8803	1.0000	28.1176	28.5600	2.2039	0.0000	2.1008
1.2	0.7050	0.0000	0.8888	1.0000	29.8397	30.2450	2.0107	0.0000	1.9838
1.4	0.6950	0.0200	0.8973	1.0000	32.0219	32.0100	1.8737	1.3260	1.8744
1.6 0.7000  0.0200  0.9110  1.0000  35.5786 34.6400 1.7164  1.2500  1.7321
1.8 0.7550  0.0150  0.9174  1.0000  37.0000 35.7900 1.6216  1.1765  1.6764
2.0	0.7910	0.0350	0.9206	1.0000	38.0867	36.8200	1.5754	1.2389	1.6295
2.2	0.8350	0.0350	0.9240	1.0000	39.4192	37.7750	1.5221	1.1413	1.5884


==> Journal_Cent_K6_t2_low_Mar13.txt <==
lam	onPro	onNPro	onNF	offPro	onRate	offRate	onGain	onNGain	offGain
0.0	1.0000	0.0000	0.7630	1.0000	20.0000	20.0000	3.0000	0.0000	3.0000
0.2	0.9800	0.0000	0.7933	1.0000	23.0765	20.0100	2.6000	0.0000	2.9985
0.4	0.9750	0.0000	0.8244	1.0000	28.8872	21.0050	2.0770	0.0000	2.8565
0.6	0.9850	0.0000	0.8391	1.0000	35.7259	23.0400	1.6795	0.0000	2.6042
0.8	1.0000	0.0000	0.8690	1.0000	38.8350	26.3300	1.5450	0.0000	2.2788
1.0	0.9900	0.0000	0.8788	1.0000	40.1313	28.4150	1.4951	0.0000	2.1116
1.2	1.0000	0.0000	0.8899	1.0000	41.6500	30.6850	1.4406	0.0000	1.9554
1.4	1.0000	0.0100	0.9048	1.0000	42.6000	32.6800	1.4085	1.3043	1.8360
1.6	1.0000	0.0200	0.9049	1.0000	43.7250	33.8750	1.3722	1.2903	1.7712
1.8	1.0000	0.0400	0.9171	1.0000	44.8600	35.7600	1.3375	1.1594	1.6779
2.0	0.9950	0.0200	0.9227	1.0000	45.7588	37.3550	1.3112	1.1940	1.6062
2.2	0.9950	0.0250	0.9270	1.0000	46.6985	38.6200	1.2848	1.1407	1.5536


==> Journal_Dec_K6_t2_high_Mar13.txt <==
lam	onPro	onNPro	onNF	offPro	onGain	onNGain	offGain
0.0	0.4300	0.0000	0.7565	1.0000	2.0450	0.0000	2.0145
0.3	0.5667	0.0000	0.7963	1.0000	1.9761	0.0000	2.0066
0.6	0.5850	0.0000	0.8351	1.0000	1.8470	0.0000	1.9036
0.9	0.6250	0.0000	0.8586	1.0000	1.7651	0.0000	1.7935
1.2	0.6800	0.0000	0.8818	1.0000	1.6392	0.0000	1.6563
1.5	0.6650	0.0000	0.8937	1.0000	1.5289	0.0000	1.5563
1.8	0.6840	0.0000	0.9095	1.0000	1.4241	0.0000	1.4777
2.1	0.7600	0.0000	0.9183	1.0000	1.3711	0.0000	1.4142
2.4	0.7950	0.0000	0.9252	1.0000	1.3174	0.0000	1.3781


==> Journal_Dec_K6_t2_low_Mar13.txt <==
lam	onPro	onNPro	onNF	offPro	onGain	onNGain	offGain
0.0	0.7200	0.0000	0.7574	1.0000	2.0119	0.0000	2.0144
0.3	0.8300	0.0000	0.7967	1.0000	1.8464	0.0000	1.9980
0.6	0.8920	0.0000	0.8358	1.0000	1.6257	0.0000	1.9184
0.9	0.9100	0.0000	0.8632	1.0000	1.4806	0.0000	1.7838
1.2	0.9230	0.0000	0.8827	1.0000	1.4020	0.0000	1.6553
1.5	0.9450	0.0000	0.8925	1.0000	1.3585	0.0000	1.5649
1.8	0.9500	0.0000	0.9116	1.0000	1.3001	0.0000	1.4623
2.1	0.9530	0.0000	0.9167	1.0000	1.2833	0.0000	1.4237
2.4	0.9560	0.0000	0.9217	1.0000	1.2619	0.0000	1.3954


==> K6N6M2F20highdate30.txt <==
lambda	ProOff	ProTtlOn	ProTtlMN	ProParOn	ProParMN	AvgGanOff	AvgGanOn	AvgGanMN	ParGanOn	ParGanMN
0.00	1.000	0.225		0.000		0.781		0.674		1.8081		1.9040		1.0000		1.5684		1.0000
0.20	1.000	0.235		0.000		0.822		0.682		1.8134		1.9004		1.0000		1.5750		1.0000
0.40	1.000	0.315		0.000		0.829		0.697		1.8094		1.9002		1.0000		1.5846		1.0000
0.60	1.000	0.405		0.000		0.846		0.718		1.8088		1.8900		1.0000		1.6151		1.0000
0.80	1.000	0.460		0.000		0.867		0.735		1.8053		1.8733		1.0000		1.6204		1.0000
1.00	1.000	0.545		0.000		0.920		0.752		1.7861		1.8306		1.0000		1.6382		1.0000
1.20	1.000	0.605		0.000		0.936		0.776		1.7440		1.7598		1.0000		1.6492		1.0000
1.40	1.000	0.660		0.000		0.962		0.785		1.7010		1.7063		1.0000		1.6301		1.0000
1.60	1.000	0.740		0.000		0.977		0.803		1.6634		1.6671		1.0000		1.6149		1.0000
1.80	1.000	0.845		0.000		0.993		0.815		1.6221		1.6284		1.0000		1.5898		1.0000
2.00	1.000	0.905		0.000		0.997		0.825		1.5658		1.5607		1.0000		1.5402		1.0000
2.20	1.000	0.975		0.000		0.999		0.834		1.5407		1.5334		1.0000		1.5211		1.0000
2.40	1.000	0.980		0.000		1.000		0.844		1.4943		1.4913		1.0000		1.4901		1.0000
2.60	1.000	0.985		0.000		1.000		0.859		1.4641		1.4533		1.0000		1.4523		1.0000


==> K6N6M2F20lowdate26.txt <==
lambda	ProOff	ProTtlOn	ProTtlMN	ProParOn	ProParMN	AvgGanOff	AvgGanOn	AvgGanMN	ParGanOn	ParGanMN
0.00	1.000	0.625		0.000		0.915		0.664		1.8059		1.7793		1.0000		1.5831		1.0000
0.20	1.000	0.760		0.000		0.984		0.683		1.8027		1.7383		1.0000		1.6236		1.0000
0.40	1.000	0.795		0.000		0.988		0.697		1.7872		1.6764		1.0000		1.6362		1.0000
0.60	1.000	0.840		0.000		0.989		0.710		1.8173		1.6575		1.0000		1.6248		1.0000
0.80	1.000	0.880		0.000		0.994		0.734		1.8036		1.6195		1.0000		1.5973		1.0000
1.00	1.000	0.910		0.000		0.996		0.750		1.7814		1.5621		1.0000		1.5482		1.0000
1.20	1.000	0.925		0.000		0.997		0.767		1.7437		1.5132		1.0000		1.5047		1.0000
1.40	1.000	0.935		0.000		0.995		0.787		1.7040		1.4680		1.0000		1.4574		1.0000
1.60	1.000	0.940		0.000		0.997		0.802		1.6674		1.4280		1.0000		1.4211		1.0000
1.80	1.000	0.960		0.000		0.999		0.814		1.6166		1.3979		1.0000		1.3972		1.0000
2.00	1.000	0.970		0.000		0.999		0.827		1.5813		1.3755		1.0000		1.3766		1.0000
2.20	1.000	0.990		0.000		1.000		0.838		1.5323		1.3466		1.0000		1.3463		1.0000
2.40	1.000	0.980		0.000		1.000		0.844		1.5033		1.3311		1.0000		1.3307		1.0000
2.60	1.000	0.985		0.000		1.000		0.856		1.4671		1.3053		1.0000		1.3060		1.0000


==> out_K20_t2.txt <==
Itr	RateP	Time		Rc
-20	0		29025		1969
0	3315	591844		1969
20	2107.19	1141862		1969
40	2065.29	1683125		1969
60	2049.87	2230272		1969
80	2039.57	2776177		1969
100	2032.1	3308906		1969
120	2026.81	3847341		1969
140	2022.16	4394635		1969
160	2017.57	4938664		1969
180	2013.99	5482092		1969
200	2011.15	6032893		1969
220	2008.44	6580289		1969
240	2006.41	7119032		1969
260	2003.91	7658970		1969
280	2001.72	8191182		1969
300	1999.89	8724988		1969
320	1998.4	9256396		1969
340	1996.7	9791971		1969
360	1995.58	10328733	1969
380	1994.54	10874858	1969
400	1993.47	11413496	1969
420	1992.8	11947167	1969
440	1992.12	12481177	1969
460	1991.36	13016507	1969
480	1990.73	13556941	1969
500	1990.19	14105646	1969
520	1989.6	14648295	1969
540	1989.19	15188541	1969
560	1988.76	15732667	1969
580	1988.31	16268835	1969
600	1987.92	16807432	1969
620	1987.69	17338809	1969
640	1987.39	17875267	1969
660	1987.02	18432947	1969
680	1986.63	18976979	1969
700	1986.21	19518015	1969
720	1985.84	20050339	1969
740	1985.43	20583014	1969
760	1985.16	21121946	1969
780	1984.84	21658321	1969
800	1984.57	22200401	1969
820	1984.3	22749837	1969
840	1984.16	23286429	1969
860	1983.95	23828602	1969
880	1983.81	24366370	1969
900	1983.61	24905222	1969
920	1983.35	25463077	1969
940	1983.15	26004648	1969
960	1982.96	26542774	1969
980	1982.73	27080062	1969
1000	1982.61	27617323	1969
1020	1982.46	28148086	1969
1040	1982.3	28686181	1969
1060	1982.17	29225227	1969
1080	1982.08	29758470	1969
1100	1981.93	30293138	1969
1120	1981.92	30830613	1969
1140	1981.89	31368958	1969
1160	1981.81	31905105	1969
1180	1981.82	32436558	1969
1200	1981.81	32969337	1969
1220	1981.83	33500177	1969
1240	1981.86	34030458	1969
1260	1981.84	34563859	1969
1280	1981.86	35099805	1969
1300	1981.82	35646856	1969
1320	1981.77	36182990	1969
1340	1981.69	36722234	1969
1360	1981.6	37258440	1969
1380	1981.57	37797610	1969
1400	1981.52	38345670	1969
1420	1981.49	38882864	1969
1440	1981.46	39420757	1969
1460	1981.45	39959519	1969
1480	1981.41	40494302	1969
1500	1981.35	41024694	1969
1520	1981.3	41555782	1969
1540	1981.27	42084024	1969
1560	1981.26	42615334	1969
1580	1981.2	43146389	1969
1600	1981.15	43683540	1969
1620	1981.15	44219940	1969
1640	1981.15	44752040	1969
1660	1981.15	45288070	1969
1680	1981.16	45842755	1969
1700	1981.19	46382349	1969
1720	1981.19	46924668	1969
1740	1981.22	47454738	1969
1760	1981.27	47984850	1969
1780	1981.27	48514386	1969
1800	1981.31	49044748	1969
1820	1981.35	49582299	1969
1840	1981.38	50120642	1969
1860	1981.44	50658606	1969
1880	1981.47	51191488	1969
1900	1981.53	51727931	1969
1920	1981.59	52258421	1969
1940	1981.64	52794382	1969
1960	1981.71	53331950	1969
1980	1981.76	53876090	1969
2000	1981.81	54406231	1969
2020	1981.85	54943203	1969
2040	1981.89	55502975	1969
2060	1981.94	56043938	1969
2080	1981.97	56582545	1969
2100	1982.02	57116254	1969
2120	1982.02	57654715	1969
2140	1982.07	58204086	1969
2160	1982.09	58749218	1969
2180	1982.12	59281901	1969
2200	1982.17	59819332	1969
2220	1982.19	60345335	1969
2240	1982.21	60940423	1969
2260	1982.25	61483191	1969
2280	1982.28	62023215	1969
2300	1982.33	62569111	1969
2320	1982.38	63115925	1969
2340	1982.38	63692012	1969
2360	1982.4	64219605	1969
2380	1982.42	64749297	1969
2400	1982.42	65277314	1969
2420	1982.41	65811775	1969
2440	1982.41	66358286	1969
2460	1982.41	66907507	1969
2480	1982.4	67454493	1969
2500	1982.41	68010141	1969
2520	1982.41	68569367	1969
2540	1982.41	69120842	1969
2560	1982.42	69664193	1969
2580	1982.42	70214058	1969
2600	1982.41	70780916	1969
2620	1982.4	71359106	1969
2640	1982.4	71913382	1969
2660	1982.39	72463069	1969
2680	1982.4	73023322	1969
2700	1982.39	73579517	1969
2720	1982.39	74126853	1969
2740	1982.39	74662506	1969
2760	1982.38	75191659	1969
2780	1982.37	75725702	1969
2800	1982.37	76259095	1969
2820	1982.36	76795193	1969
2840	1982.35	77323930	1969
2860	1982.34	77862285	1969
2880	1982.34	78413001	1969
2900	1982.32	78947085	1969
2920	1982.32	79492251	1969
2940	1982.31	80035700	1969
2960	1982.31	80616367	1969
2980	1982.3	81159763	1969
3000	1982.3	81698875	1969
3020	1982.31	82247135	1969
3040	1982.32	82790218	1969
3060	1982.31	83411814	1969
3080	1982.32	83951517	1969
3100	1982.33	84483443	1969
3120	1982.34	85037018	1969
3140	1982.32	85597808	1969
3160	1982.3	86125763	1969
3180	1982.28	86678789	1969
3200	1982.25	87206944	1969
3220	1982.22	87738937	1969
3240	1982.19	88291324	1969
3260	1982.17	88823232	1969
3280	1982.15	89356802	1969
3300	1982.13	89890485	1969
3320	1982.11	90429991	1969
3340	1982.08	90974822	1969
3360	1982.06	91527224	1969
3380	1982.04	92058873	1969
3400	1982.01	92608080	1969
3420	1981.97	93152337	1969
3440	1981.95	93692391	1969
3460	1981.92	94226843	1969
3480	1981.89	94785244	1969
3500	1981.86	95323865	1969
3520	1981.83	95879818	1969
3540	1981.79	96410106	1969
3560	1981.76	96964377	1969
3580	1981.71	97498502	1969
3600	1981.68	98050714	1969
3620	1981.65	98608609	1969
3640	1981.62	99159429	1969
3660	1981.58	99695174	1969
3680	1981.57	100246602	1969
3700	1981.52	100789444	1969
3720	1981.51	101343097	1969
3740	1981.48	101899998	1969
3760	1981.47	102496760	1969
3780	1981.44	103068406	1969
3800	1981.42	103620001	1969
3820	1981.4	104182626	1969
3840	1981.38	104745895	1969
3860	1981.35	105414523	1969
3880	1981.33	105959316	1969
3900	1981.3	106496213	1969
3920	1981.27	107029728	1969
3940	1981.25	107568306	1969
3960	1981.21	108101936	1969
3980	1981.19	108633245	1969
4000	1981.17	109162140	1969
4020	1981.13	109703744	1969
4040	1981.12	110239035	1969
4060	1981.09	110769804	1969
4080	1981.06	111300109	1969
4100	1981.04	111830655	1969
4120	1981.02	112360816	1969
4140	1980.99	112922088	1969
4160	1980.98	113457802	1969
4180	1980.97	114014426	1969
4200	1980.95	114582233	1969
4220	1980.93	115129139	1969
4240	1980.92	115690862	1969
4260	1980.91	116247773	1969
4280	1980.9	116781094	1969
4300	1980.88	117312749	1969
4320	1980.86	117872808	1969
4340	1980.84	118427995	1969
4360	1980.83	118989024	1969
4380	1980.81	119534516	1969
4400	1980.79	120073476	1969
4420	1980.76	120619206	1969
4440	1980.75	121153871	1969
4460	1980.73	121686279	1969
4480	1980.7	122221623	1969
4500	1980.7	122766720	1969
4520	1980.67	123312845	1969
4540	1980.65	123876873	1969
4560	1980.63	124441482	1969
4580	1980.61	124994460	1969
4600	1980.59	125541448	1969
4620	1980.59	126089603	1969
4640	1980.56	126643034	1969
4660	1980.54	127200516	1969
4680	1980.53	127744330	1969
4700	1980.51	128292134	1969
4720	1980.51	128824566	1969
4740	1980.5	129355868	1969
4760	1980.48	129888993	1969
4780	1980.46	130417882	1969
4800	1980.45	130945792	1969
4820	1980.43	131483519	1969
4840	1980.41	132017793	1969
4860	1980.41	132552938	1969
4880	1980.39	133087153	1969
4900	1980.37	133621422	1969
4920	1980.37	134160214	1969
4940	1980.34	134715164	1969
4960	1980.33	135267990	1969

